DiCALM: Converting Autoregressive Convolution-Attention Language Models into Discrete Diffusion Language Models

Existing methods for adapting autoregressive (AR) language models to diffusion generation focus mainly on full-attention architectures. More efficient hybrid architectures remain underexplored. We introduce DiCALM, a recipe for converting the hybrid convolution-attention models of the LFM2 family (LFM2 and LFM2.5) from AR to masked-diffusion generation. DiCALM progressively extends LFM2's causal gated convolution so that it captures local context in both directions. It combines this extension with a masking warm-up and joint AR--diffusion training. In controlled experiments, DiCALM performs comparably to the corresponding fine-tuned LFM2.5-based AR models and delivers consistent speedups over them at both the 350M and 1.2B scales: over 1.4x on average and up to 1.79x.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

